Investigating the orbital evolution of the eccentric HMXB GX 301$-$2 using long-term X-ray lightcurves

We report the orbital decay rate of the high mass X-ray binary GX 301$-$2 from an analysis of its long-term X-ray light curves and pulsed flux histories from CGRO/BATSE, RXTE/ASM, Swift/BAT, Fermi/GBM and MAXI by timing the pre-periastron flares over a span of almost 30 years. The time of arrival of the pre-periastron flares exhibits an energy dependence (hard lag) and the orbital period decay was estimated after correcting for it. This method of orbital decay estimation is unaffected by the fluctuations in the spin rate of the X-ray pulsar associated with variations in the mass accretion rate. The resulting $\dot P_\textrm{orb}$ $=-(1.98\pm0.28)\times10^{-6}$ s s$^{-1}$ indicates a rapid evolution timescale of $|P_\textrm{orb}/\dot P_\textrm{orb}|\sim 0.6\times10^{5}$ yr, making it the high mass X-ray binary with the fastest orbital decay. Our estimate of $\dot P_\mathrm{orb}$ is off by a factor of $\sim2$ from the previously reported value of $-(3.7\pm0.5)\times10^{-6}$ s s$^{-1}$ estimated from pulsar TOA analysis. We discuss various possible mechanisms that could drive this rapid orbital decay and also suggest that GX 301$-$2 is a prospective Thorne-\.{Z}ytkow candidate.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
